Long term variability of Cygnus X-1. IX. A spectral-timing comparison of Cygnus X-1 and MAXI J1820+070 in the hard state

Cygnus X-1 is a persistent, high-mass black hole X-ray binary (BHXRB) which in the hard state shows many similar properties to transient BHXRBs, along with intriguing differences, such as the lack of quasi-periodic oscillations. Here, we compare for the first time the detailed spectral-timing properties of Cyg X-1 with a transient BHXRB, MAXI J1820+070, combining data from XMM-Newton and NICER with contemporaneous INTEGRAL data to study the power spectra, rms spectra and time-lags over a broad 0.5 - 200 keV range. We select bright hard state MAXI J1820+070 data with similar power-spectral shapes to the Cyg X-1 data, to compare the source behaviours while accounting for the evolution of spectral-timing properties, notably the lags, through the hard state. Cyg X-1 shows no evidence for soft lags in the 1 - 10 Hz frequency range where they are clearly detected for MAXI J1820+070. Furthermore the low-frequency hard lags and rms-spectra evolve much more strongly during the hard state of Cyg X-1 than for MAXI J1820+070. We argue that these differences cannot be explained by the different black hole masses of these systems, but may be related to their different accretion rates and corresponding locations on the hardness-intensity diagram. We conjecture that there is a significant luminosity-dependence of coronal geometry in the hard state of BHXRBs, rather than an intrinsic difference between Cyg X-1 and transient BHXRBs. This possibility has also been suggested to explain a common time-lag feature that appears in the hard intermediate states of Cyg X-1 and transient BHXRBs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style


mnras_template.tex  Main paper template

Figures\cc_nicer.pdf                            Figure 2 (left)
Figures\cc_xmm.pdf                              Figure 2 (right)
Figures\cygx1_maxij1820_sed_compare.pdf         Figure 3
Figures\lag_en_full.pdf                         Figure 10
Figures\lc_final_1.pdf                          Figure 1
Figures\lf_all.pdf                              Figure 8
Figures\lf_pl_comp.pdf                          Figure 9
Figures\pc_comp.pdf                             Figure 5
Figures\pow_cols_scaled.pdf                     Figure 4
Figures\pow_spec.pdf                            Figure 6
Figures\rms_en.pdf                              Figure 7

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
